Mortality and Healthcare: a Stochastic Control Analysis under Epstein-Zin Preferences

This paper studies optimal consumption, investment, and healthcare spending under Epstein-Zin preferences. Given consumption and healthcare spending plans, Epstein-Zin utilities are defined over an agent's random lifetime, partially controllable by the agent as healthcare reduces mortality growth. To the best of our knowledge, this is the first time Epstein-Zin utilities are formulated on a controllable random horizon, via an infinite-horizon backward stochastic differential equation with superlinear growth. A new comparison result is established for the uniqueness of associated utility value processes. In a Black-Scholes market, the stochastic control problem is solved through the related Hamilton-Jacobi-Bellman (HJB) equation. The verification argument features a delicate containment of the growth of the controlled morality process, which is unique to our framework, relying on a combination of probabilistic arguments and analysis of the HJB equation. In contrast to prior work under time-separable utilities, Epstein-Zin preferences facilitate calibration. The model-generated mortality closely approximates actual mortality data in the US and UK; moreover, the efficacy of healthcare can be calibrated and compared between the two countries.

==> Model_Calibration/CalibrationResults.txt <==
Country, beta, m0, a , q, MSEx10^{4}, MSELinRegrx10^{4}:
USA & 0.0724069 & 0.000136293 & 0.38 & 0.74 & 0.000450888 & 0.00128984\\
Sweden & .0765124 & 0.0000753856 & .97 & .66 & 0.000940006 & 0.00133188\\
UK & 0.0779605 & 0.0000836085 & 1.43 & .67 & 0.000615232 & 0.0012755\\ 
Netherlands & 0.0865832 & 0.0000362146 & .51 & .62 & 0.000355411 & 0.00207779\\ *WW2 for fitting 1900's
Japan (Data for ages 47-76***) *High errors -- Exclude 
Hungary (beta est. for ages 50-80) & 0.0920278 & 0.000316649 & 0.13 & 0.42 & 0.00916397 & 0.0231889\\

---------------

Country, beta, m0, a , q, MSEx10^{4}, MSELinRegrx10^{4}:
USA & 0.0724069 & 0.000134995 & 0.19 & 0.61 & 0.000436896 & 0.00128984\\
Sweden & .0765124 & 0.0000753856 & .05 & .53 & .00102739 & 0.00133188\\
UK & 0.0779605 & 0.0000843827 & .19 & .6 & 0.000249924 & 0.0012755\\ 
Netherlands & 0.0865832 & 0.0000477551 & .16 & .53 & .000478583 & 0.00207779\\ *WW2 for fitting 1900's
Canada & 0.0748756 & .0000891925 & .22 & .65 & 0.000339878 & 0.000491404\\
Bulgaria & 0.0886593 & 0.0000892038 & .14 & .56 & 0.00923716 & 0.0285819\\
Hungary (beta est. for ages 50-80) & 0.0920278 & 0.000316649 & 0.13 & 0.42 & 0.00916397 & 0.0231889\\




==> Model_Calibration/CalibrationResults__Joshua_Aurand_s_conflicted_copy_2020-03-14_.txt <==
Country, beta, m0, a , q, MSEx10^{4}, MSELinRegrx10^{4}:
USA & 0.0724069 & 0.000136293 & 0.38 & 0.74 & 0.000450888 & 0.00128984\\
Sweden & .0765124 & 0.0000753856 & .97 & .66 & 0.000940006 & 0.00133188\\
UK & 0.0779605 & 0.0000836085 & 1.43 & .67 & 0.000615232 & 0.0012755\\ 
Netherlands & 0.0865832 & 0.0000362146 & .51 & .62 & 0.000355411 & 0.00207779\\ *WW2 for fitting 1900's
Japan (Data for ages 47-76***) *High errors -- Exclude 
Hungary (beta est. for ages 50-80) & 0.0920278 & 0.000316649 & 0.13 & 0.42 & 0.00916397 & 0.0231889\\

------------------------------------------------------------------------------------------------------------
$\gamma=5$
------------------------------------------------------------------------------------------------------------

Country, beta, m0, a , q, MSEx10^{4}, MSELinRegrx10^{4}:
USA & 0.0724069 & 0.000137591 & 0.16 & 0.66 & 0.000511552 & 0.00128984\\
Sweden & .0765124 & 0.0000804113 & .19 & .66 & 0.00177721 & 0.00133188\\
UK & 0.0779605 & 0.0000843827 & .25 & .72 & 0.000283805 & 0.0012755\\ 
Netherlands & 0.0865832 & 0.0000492956 & .28 & .69 & 0.000479264 & 0.00207779\\ *WW2 for fitting 1900's
Japan (Data for ages 47-76***) *High errors -- Exclude 
Hungary (beta est. for ages 50-80) & 0.0920278 & 0.000316649 & 0.05 & 0.32 & 0.00933823 & 0.0231889\\
Canada & 0.0748756 & 0.0000943881 & 0.16 & 0.65 & 0.000440197 & 0.000491404\\







==> Model_Calibration/MortalityData/Data.tsv <==
  1900          47             0.004967        0.008110        0.006521
  1900          48             0.005650        0.007804        0.006714
  1900          49             0.004804        0.007308        0.006039
  1900          50             0.006784        0.009728        0.008234
  1900          51             0.007074        0.009196        0.008118
  1900          52             0.006832        0.010001        0.008389
  1900          53             0.006603        0.010299        0.008415
  1900          54             0.007132        0.010149        0.008609
  1900          55             0.007402        0.010858        0.009090
  1900          56             0.007651        0.013155        0.010334
  1900          57             0.008504        0.013841        0.011098
  1900          58             0.010897        0.016175        0.013455
  1900          59             0.008998        0.016199        0.012475
  1900          60             0.011578        0.016450        0.013922
  1900          61             0.012627        0.019531        0.015938
  1900          62             0.014189        0.019573        0.016764
  1900          63             0.014743        0.021939        0.018172
  1900          64             0.014382        0.023778        0.018841
  1900          65             0.018747        0.028278        0.023312
  1900          66             0.021600        0.032452        0.026771
  1900          67             0.021865        0.033374        0.027317
  1900          68             0.024409        0.032827        0.028377
  1900          69             0.029684        0.042541        0.035710
  1900          70             0.030711        0.040894        0.035455
  1900          71             0.039555        0.056061        0.047195
  1900          72             0.045414        0.062452        0.053229
  1900          73             0.047326        0.061358        0.053711
  1900          74             0.056152        0.075281        0.064777
  1900          75             0.062146        0.079445        0.069697
  1900          76             0.065421        0.090278        0.076143
  1900          77             0.071614        0.092689        0.080605

  1940          40             0.001174        0.003416        0.002300
  1940          41             0.001374        0.003447        0.002414
  1940          42             0.001702        0.003640        0.002674
  1940          43             0.001778        0.004562        0.003172
  1940          44             0.002073        0.005459        0.003765
  1940          45             0.002266        0.005890        0.004070
  1940          46             0.002215        0.006431        0.004310
  1940          47             0.002331        0.006265        0.004281
  1940          48             0.003284        0.008167        0.005700
  1940          49             0.003625        0.008922        0.006240
  1940          50             0.003823        0.009316        0.006528
  1940          51             0.004608        0.009964        0.007239
  1940          52             0.004701        0.011600        0.008080
  1940          53             0.005222        0.013689        0.009353
  1940          54             0.005111        0.015000        0.009912
  1940          55             0.006626        0.016621        0.011453
  1940          56             0.007078        0.017439        0.012055
  1940          57             0.007281        0.017396        0.012114
  1940          58             0.008833        0.020577        0.014409
  1940          59             0.009086        0.021816        0.015092
  1940          60             0.009637        0.022249        0.015548
  1940          61             0.009696        0.024718        0.016683
  1940          62             0.011247        0.026314        0.018202
  1940          63             0.011376        0.027173        0.018608
  1940          64             0.012619        0.031410        0.021144
  1940          65             0.015159        0.032430        0.022919
  1940          66             0.016060        0.034758        0.024382
  1940          67             0.016334        0.035994        0.024995
  1940          68             0.016275        0.036287        0.024995
  1940          69             0.020333        0.039947        0.028789
  1940          70             0.020475        0.042824        0.030001


